Energy dependence of the charged multiplicity in deep inelastic scattering at HERA

The charged multiplicity distributions and the mean charged multiplicity have been investigated in inclusive neutral current deep inelastic $ep$ scattering with the ZEUS detector at HERA, using an integrated luminosity of 38.6 pb$^{-1}$. The measurements were performed in the current region of the Breit frame, as well as in the current fragmentation region of the hadronic centre-of-mass frame. The KNO-scaling properties of the data were investigated and the energy dependence was studied using different energy scales. The data are compared to results obtained in $\epem$ collisions and to previous DIS measurements as well as to leading-logarithm parton-shower Monte Carlo predictions.

==> answer.txt <==
We found the comments from referee very important and corrected the text
accordingly.

The Ariadne and Lepto were many times retuned to the HERA data, therefore
default settings were used in this analysis. Since the tuning was done for
different PDF sets we put the PDF sets references into the text. The same 
is also done for HERWIG for completeness. Also at the end of the same
paragraph we added a statement, that the same MC samples were used for the 
data and model comparisons.

A study of the individual sources to the uncertainties was done in details
in Ph.D. thesis, which we reference now in the paper. The thesis
contains full description of the analysis, unfolding matrixes and
many analysis-specific details which can not be addressed in the
paper. The thesis is available from Wisconsin thesis server on request.
We added correspondent sentence st the end of the MC section.


ZEUS paper [5] and [6] were devoted to scaling momenta distributions. Paper
[6] was using almost the same data sample as the current analysis. The 
analyses [4,5] were done in bins of {Q2.x} therefore direct comparison
of the results for individual distributions is not trivial and only
comparison for the means is discussed in correspondent section.

The definition of stable hadrons was chosen to coincide with the ones
used in the previous analysis, to allow the results to be comparable. 
Current paper uses 2 definitions: one, which was used by former HERA results 
and early ee analyses, and the one used in the LEP and many other 
experimental papers.


